Searching for the Transit of the Earth--mass exoplanet Proxima~Centauri~b in Antarctica: Preliminary Result

Proxima Centauri is known as the closest star from the Sun. Recently, radial velocity observations revealed the existence of an Earth-mass planet around it. With an orbital period of ~11 days, the surface of Proxima Centauri b is temperate and might be habitable. We took a photometric monitoring campaign to search for its transit, using the Bright Star Survey Telescope at the Zhongshan Station in Antarctica. A transit-like signal appearing on 2016 September 8th, is identified tentatively. Its midtime, $T_{C}=2,457,640.1990\pm0.0017$ HJD, is consistent with the predicted ephemeris based on RV orbit in a 1$\sigma$ confidence interval. Time-correlated noise is pronounced in the light curve of Proxima Centauri, affecting detection of transits. We develop a technique, in a Gaussian process framework, to gauge the statistical significance of potential transit detection. The tentative transit signal reported here, has a confidence level of $2.5\sigma$. Further detection of its periodic signals is necessary to confirm the planetary transit of Proxima Centauri b. We plan to monitor Proxima Centauri in next Polar night at Dome A in Antarctica, taking the advantage of continuous darkness. \citet{Kipping17} reported two tentative transit-like signals of Proxima Centauri b, observed by the Microvariability and Oscillation of Stars space Telescope in 2014 and 2015, respectively. The midtransit time of our detection is 138 minutes later than that predicted by their transit ephemeris. If all the signals are real transits, the misalignment of the epochs plausibly suggests transit timing variations of Proxima Centauri b induced by an outer planet in this system.

==> table1.txt <==
#   Light Curve Observed by BSST
#-------------------------------------
# HJD        Flux      Flux     Error
#-------------------------------------
#(-2457545) Normalized Detrended
#-------------------------------------
   85.1684 0.9956 0.9941 0.0049
   85.1709 0.9915 0.9889 0.0049
   85.1739 0.9969 0.9962 0.0049
   85.1766 0.9941 0.9926 0.0049
   85.1792 1.0053 1.0075 0.0049
   85.1817 1.0069 1.0098 0.0049
   85.1843 1.0070 1.0101 0.0049
   85.1871 1.0010 1.0023 0.0049
   85.1911 1.0081 1.0118 0.0049
   85.1940 0.9979 0.9986 0.0049
   85.1968 1.0015 1.0034 0.0049
   85.1995 1.0013 1.0032 0.0049
   85.2022 1.0008 1.0027 0.0049
   85.2053 1.0022 1.0046 0.0049
   85.2089 0.9954 0.9958 0.0049
   85.2119 0.9975 0.9986 0.0049
   85.2146 0.9967 0.9975 0.0049
   85.2173 0.9925 0.9921 0.0049
   85.2200 0.9917 0.9911 0.0049
   85.2232 0.9958 0.9966 0.0049
   85.2265 0.9974 0.9987 0.0049
   85.2296 0.9967 0.9978 0.0049
   85.2324 0.9944 0.9947 0.0049
   85.2340 0.9968 0.9980 0.0049
   85.2366 1.0031 1.0063 0.0049
   85.2389 1.0017 1.0044 0.0049
   85.2428 0.9994 1.0014 0.0049
   85.2456 0.9991 1.0009 0.0049
   85.2490 0.9954 0.9961 0.0049
   85.2519 1.0024 1.0053 0.0049
   85.2544 1.0013 1.0038 0.0049
   85.2569 0.9895 0.9883 0.0049
   85.2598 0.9931 0.9929 0.0049
   85.2630 0.9929 0.9926 0.0049
   85.2656 1.0028 1.0057 0.0049
   85.2684 1.0002 1.0022 0.0049
   85.2713 1.0091 1.0138 0.0049
   85.2743 1.0026 1.0053 0.0049
   85.2780 0.9920 0.9912 0.0049
   85.2809 1.0026 1.0050 0.0049
   85.2839 0.9913 0.9901 0.0049
   85.2868 0.9959 0.9961 0.0049
   85.2896 0.9974 0.9980 0.0049
   85.2926 0.9945 0.9940 0.0049
   85.2959 0.9998 1.0008 0.0049
   85.2991 0.9994 1.0003 0.0049
   85.3022 1.0072 1.0105 0.0049
   85.3053 0.9994 1.0000 0.0049
   85.3088 1.0027 1.0043 0.0049
   85.3121 1.0049 1.0071 0.0049
   85.3152 1.0027 1.0041 0.0049
   85.3184 1.0067 1.0091 0.0049
   85.3213 1.0036 1.0049 0.0049
   85.3243 1.0068 1.0091 0.0049
   85.3272 0.9968 0.9957 0.0049
   85.3304 0.9992 0.9987 0.0049
   85.3333 0.9931 0.9905 0.0049
   85.3364 1.0035 1.0041 0.0049
   85.3398 0.9935 0.9908 0.0049
   85.3430 1.0063 1.0075 0.0049
   85.3462 0.9940 0.9911 0.0049
   85.3492 0.9996 0.9983 0.0049
   85.3521 0.9952 0.9925 0.0049
   85.3551 0.9866 0.9810 0.0049
   85.3581 0.9988 0.9968 0.0049
   85.3611 0.9981 0.9958 0.0049
   85.3645 1.0021 1.0008 0.0049
   85.3676 1.0050 1.0045 0.0049
   85.3706 1.0012 0.9994 0.0049
   85.3736 0.9986 0.9958 0.0049
   85.3770 1.0107 1.0115 0.0049
   85.3810 1.0047 1.0034 0.0049
   85.3850 1.0112 1.0117 0.0049
   85.3884 1.0062 1.0050 0.0049
   85.3916 1.0046 1.0027 0.0049
   85.3945 1.0031 1.0006 0.0049
   85.3976 1.0014 0.9983 0.0049
   85.4006 0.9997 0.9957 0.0049
   85.4036 0.9997 0.9957 0.0049
   85.4066 1.0088 1.0075 0.0049
   85.4097 1.0032 1.0000 0.0049
   85.4127 1.0001 0.9957 0.0049
   85.4156 1.0036 1.0002 0.0049
   85.4187 1.0034 0.9998 0.0049
   85.4217 1.0012 0.9968 0.0049
   92.3058 0.9966 0.9915 0.0040
   92.3085 1.0019 0.9990 0.0040
   92.3111 1.0026 1.0004 0.0040
   92.3139 1.0042 1.0029 0.0040
   92.3168 1.0050 1.0043 0.0040
   92.3197 1.0054 1.0052 0.0040
   92.3225 1.0057 1.0058 0.0040
   92.3255 1.0071 1.0079 0.0040
   92.3284 0.9988 0.9971 0.0040
   92.3313 0.9972 0.9952 0.0040
   92.3341 0.9986 0.9972 0.0040
   92.3369 0.9981 0.9966 0.0040
   92.3399 1.0013 1.0008 0.0040
   92.3430 0.9980 0.9965 0.0040
   92.3460 0.9984 0.9970 0.0040
   92.3489 0.9987 0.9975 0.0040
   92.3517 0.9986 0.9974 0.0040
   92.3546 1.0041 1.0047 0.0040
   92.3574 1.0000 0.9994 0.0040
   92.3605 0.9994 0.9987 0.0040
   92.3635 0.9983 0.9973 0.0040
   92.3669 0.9959 0.9943 0.0040
   92.3702 1.0011 1.0012 0.0040
   92.3732 1.0056 1.0074 0.0040
   92.3760 1.0019 1.0028 0.0040
   92.3789 1.0006 1.0014 0.0040
   92.3819 1.0000 1.0009 0.0040
   92.3849 1.0026 1.0048 0.0040
   92.3879 0.9959 0.9965 0.0040
   92.3908 1.0016 1.0046 0.0040
   92.3937 1.0035 1.0077 0.0040
   92.3967 0.9946 0.9968 0.0040
   92.3997 0.9816 0.9806 0.0040
   92.4027 0.9955 0.9997 0.0040
   92.4060 1.0008 1.0080 0.0040
   93.1329 0.9965 0.9979 0.0025
   93.1359 0.9989 1.0018 0.0025
   93.1389 0.9963 0.9989 0.0025
   93.1424 0.9975 1.0008 0.0025
   93.1459 0.9983 1.0022 0.0025
   93.1501 0.9992 1.0033 0.0025
   93.1530 0.9950 0.9976 0.0025
   93.1564 0.9981 1.0014 0.0025
   93.1596 0.9977 1.0004 0.0025
   93.1626 0.9969 0.9990 0.0025
   93.1654 0.9930 0.9934 0.0025
   93.1689 0.9980 0.9993 0.0025
   93.1746 0.9974 0.9973 0.0025
   93.1774 0.9996 0.9995 0.0025
   93.1806 1.0005 1.0000 0.0025
   93.1835 1.0053 1.0057 0.0025
   93.1925 1.0035 1.0016 0.0025
   93.1953 1.0016 0.9988 0.0025
   93.1983 1.0009 0.9974 0.0025
   93.2013 1.0136 1.0138 0.0025
   93.2042 1.0043 1.0013 0.0025
   93.2074 1.0015 0.9977 0.0025
   93.2106 0.9989 0.9944 0.0025
   93.2135 1.0001 0.9962 0.0025
   93.2171 1.0009 0.9977 0.0025
   93.2202 1.0003 0.9976 0.0025
   93.2234 0.9990 0.9966 0.0025
   93.2265 1.0074 1.0087 0.0025
   93.2296 0.9992 0.9993 0.0025
   95.1210 1.0029 1.0128 0.0036
   95.1239 0.9955 1.0026 0.0036
   95.1270 0.9915 0.9969 0.0036
   95.1300 0.9909 0.9957 0.0036
   95.1330 0.9933 0.9983 0.0036
   95.1361 0.9924 0.9968 0.0036
   95.1396 0.9927 0.9967 0.0036
   95.1428 0.9947 0.9988 0.0036
   95.1459 0.9926 0.9957 0.0036
   95.1489 0.9975 1.0018 0.0036
   95.1519 1.0025 1.0080 0.0036
   95.1549 0.9958 0.9988 0.0036
   95.1578 0.9962 0.9990 0.0036
   95.1607 0.9996 1.0032 0.0036
   95.1638 0.9970 0.9995 0.0036
   95.1673 1.0001 1.0033 0.0036
   95.1707 1.0008 1.0038 0.0036
   95.1739 0.9931 0.9934 0.0036
   95.1771 0.9954 0.9962 0.0036
   95.1803 0.9987 1.0002 0.0036
   95.1842 0.9946 0.9946 0.0036
   95.1875 0.9929 0.9922 0.0036
   95.1907 0.9943 0.9939 0.0036
   95.1938 0.9946 0.9940 0.0036
   95.1969 0.9947 0.9940 0.0036
   95.2001 0.9944 0.9934 0.0036
   95.2037 0.9940 0.9927 0.0036
   95.2071 0.9975 0.9972 0.0036
   95.2103 0.9943 0.9928 0.0036
   95.2135 0.9930 0.9910 0.0036
   95.2166 0.9972 0.9964 0.0036
   95.2197 0.9974 0.9965 0.0036
   95.2228 0.9959 0.9945 0.0036
   95.2259 0.9986 0.9978 0.0036
   95.2296 1.0028 1.0033 0.0036
   95.2330 1.0005 1.0002 0.0036
   95.2362 1.0018 1.0018 0.0036
   95.2392 1.0008 1.0004 0.0036
   95.2424 0.9991 0.9981 0.0036
   95.2455 1.0036 1.0040 0.0036
   95.2487 0.9972 0.9954 0.0036
   95.2518 0.9974 0.9957 0.0036
   95.2549 1.0028 1.0028 0.0036
   95.2582 0.9978 0.9961 0.0036
   95.2614 1.0034 1.0034 0.0036
   95.2647 0.9960 0.9937 0.0036
   95.2679 0.9985 0.9969 0.0036
   95.2710 0.9990 0.9975 0.0036
   95.2741 1.0017 1.0010 0.0036
   95.2774 1.0047 1.0048 0.0036
   95.2805 1.0023 1.0017 0.0036
   95.2836 0.9958 0.9931 0.0036
   95.2868 1.0034 1.0030 0.0036
   95.2903 0.9991 0.9973 0.0036
   95.2936 1.0006 0.9993 0.0036
   95.2968 0.9988 0.9968 0.0036
   95.3002 1.0011 0.9998 0.0036
   95.3035 0.9981 0.9958 0.0036
   95.3068 1.0038 1.0032 0.0036
   95.3101 1.0048 1.0045 0.0036
   95.3133 1.0031 1.0022 0.0036
   95.3165 1.0049 1.0044 0.0036
   95.3197 1.0033 1.0022 0.0036
   95.3229 1.0053 1.0048 0.0036
   95.3261 1.0053 1.0047 0.0036
   95.3293 1.0022 1.0005 0.0036
   95.3325 1.0029 1.0013 0.0036
   95.3357 1.0040 1.0027 0.0036
   95.3390 1.0022 1.0003 0.0036
   95.3423 1.0052 1.0041 0.0036
   95.3455 0.9972 0.9934 0.0036
   95.3488 1.0018 0.9992 0.0036
   95.3521 1.0053 1.0037 0.0036
   95.3554 1.0013 0.9983 0.0036
   95.3586 1.0004 0.9969 0.0036
   95.3619 0.9967 0.9918 0.0036
   95.3652 1.0052 1.0029 0.0036
   95.3683 1.0036 1.0005 0.0036
   95.3716 1.0019 0.9981 0.0036
   95.3791 1.0114 1.0100 0.0036
   95.3815 0.9994 0.9940 0.0036
   95.3847 1.0016 0.9967 0.0036
   95.3880 1.0054 1.0014 0.0036
   95.3912 1.0024 0.9972 0.0036
   95.3942 1.0009 0.9948 0.0036
  100.1320 0.9991 1.0062 0.0041
  100.1348 0.9933 0.9987 0.0041
  100.1378 0.9896 0.9937 0.0041
  100.1407 0.9972 1.0036 0.0041
  100.1435 0.9935 0.9987 0.0041
  100.1465 0.9979 1.0043 0.0041
  100.1494 0.9940 0.9992 0.0041
  100.1523 0.9933 0.9982 0.0041
  100.1554 0.9944 0.9995 0.0041
  100.1582 0.9965 1.0022 0.0041
  100.1610 0.9922 0.9964 0.0041
  100.1646 0.9955 1.0005 0.0041
  100.1676 0.9887 0.9915 0.0041
  100.1705 0.9980 1.0035 0.0041
  100.1735 0.9937 0.9977 0.0041
  100.1764 0.9889 0.9911 0.0041
  100.1793 0.9985 1.0034 0.0041
  100.1823 0.9915 0.9941 0.0041
  100.1852 1.0008 1.0061 0.0041
  100.1882 0.9992 1.0037 0.0041
  100.1912 0.9983 1.0023 0.0041
  100.1950 0.9994 1.0035 0.0041
  100.1980 0.9942 0.9965 0.0041
  100.2010 0.9982 1.0014 0.0041
  100.2038 0.9997 1.0032 0.0041
  100.2068 1.0029 1.0071 0.0041
  100.2097 0.9970 0.9992 0.0041
  100.2126 0.9927 0.9932 0.0041
  100.2155 0.9960 0.9973 0.0041
  100.2185 0.9971 0.9985 0.0041
  100.2214 1.0065 1.0105 0.0041
  100.2244 0.9947 0.9948 0.0041
  100.2277 1.0019 1.0039 0.0041
  100.2308 0.9989 0.9997 0.0041
  100.2338 1.0033 1.0052 0.0041
  100.2368 1.0009 1.0018 0.0041
  100.2398 1.0020 1.0030 0.0041
  100.2428 0.9952 0.9938 0.0041
  100.2458 0.9923 0.9896 0.0041
  100.2488 0.9974 0.9961 0.0041
  100.2518 1.0022 1.0020 0.0041
  100.2547 0.9966 0.9945 0.0041
  100.2576 1.0109 1.0129 0.0041
  100.2605 1.0000 0.9984 0.0041
  100.2635 1.0020 1.0008 0.0041
  100.2664 1.0055 1.0051 0.0041
  100.2693 1.0056 1.0050 0.0041
  100.2725 1.0094 1.0097 0.0041
  100.2757 0.9963 0.9923 0.0041
  100.2788 1.0065 1.0054 0.0041
  100.2818 0.9993 0.9958 0.0041
  100.2850 0.9973 0.9929 0.0041
  100.2881 1.0043 1.0018 0.0041
  100.2911 0.9990 0.9947 0.0041
  100.2941 1.0059 1.0035 0.0041
  100.2971 1.0003 0.9960 0.0041
  100.3000 0.9918 0.9848 0.0041
  100.3030 1.0023 0.9984 0.0041
  100.3062 1.0045 1.0010 0.0041
  100.3093 0.9993 0.9940 0.0041
  100.3125 1.0018 0.9973 0.0041
  100.3156 1.0036 0.9995 0.0041
  100.3186 1.0055 1.0019 0.0041
  100.3215 1.0035 0.9991 0.0041
  100.3245 1.0043 1.0001 0.0041
  100.3275 1.0064 1.0028 0.0041
  100.3305 1.0009 0.9956 0.0041
  100.3335 1.0075 1.0042 0.0041
  100.3366 1.0066 1.0029 0.0041
  100.3396 1.0125 1.0106 0.0041
  100.3426 1.0111 1.0089 0.0041
  100.3456 1.0101 1.0075 0.0041
  100.3486 1.0064 1.0027 0.0041
  100.3516 1.0055 1.0017 0.0041
  100.3546 1.0018 0.9970 0.0041
  100.3576 1.0041 1.0000 0.0041
  100.3606 0.9984 0.9927 0.0041
  100.3636 0.9945 0.9877 0.0041
  100.3667 1.0115 1.0101 0.0041
  100.3695 0.9991 0.9941 0.0041
  101.1387 0.9984 1.0041 0.0055
  101.1428 0.9962 1.0011 0.0055
  101.1455 0.9970 1.0021 0.0055
  101.1485 0.9898 0.9926 0.0055
  101.1515 0.9922 0.9956 0.0055
  101.1545 0.9925 0.9959 0.0055
  101.1574 0.9903 0.9929 0.0055
  101.1604 0.9958 1.0000 0.0055
  101.1634 0.9960 1.0001 0.0055
  101.1664 0.9968 1.0011 0.0055
  101.1694 0.9960 0.9999 0.0055
  101.1725 0.9975 1.0017 0.0055
  101.1755 0.9984 1.0028 0.0055
  101.1784 1.0006 1.0056 0.0055
  101.1814 0.9960 0.9994 0.0055
  101.1846 0.9957 0.9988 0.0055
  101.1903 1.0005 1.0049 0.0055
  101.1932 1.0016 1.0062 0.0055
  101.1961 0.9988 1.0023 0.0055
  101.1991 1.0018 1.0062 0.0055
  101.2020 0.9945 0.9965 0.0055
  101.2049 0.9951 0.9971 0.0055
  101.2079 0.9952 0.9971 0.0055
  101.2108 1.0086 1.0145 0.0055
  101.2137 1.0032 1.0072 0.0055
  101.2167 0.9987 1.0011 0.0055
  101.2196 1.0037 1.0076 0.0055
  101.2226 0.9995 1.0018 0.0055
  101.2255 0.9980 0.9997 0.0055
  101.2284 0.9941 0.9945 0.0055
  101.2314 0.9981 0.9996 0.0055
  101.2343 0.9969 0.9978 0.0055
  101.2372 0.9915 0.9905 0.0055
  101.2401 0.9876 0.9853 0.0055
  101.2430 0.9946 0.9943 0.0055
  101.2459 0.9927 0.9916 0.0055
  101.2488 1.0001 1.0011 0.0055
  101.2517 0.9964 0.9960 0.0055
  101.2550 0.9988 0.9990 0.0055
  101.2581 1.0032 1.0046 0.0055
  101.2610 1.0001 1.0004 0.0055
  101.2639 0.9924 0.9900 0.0055
  101.2669 0.9943 0.9923 0.0055
  101.2699 0.9985 0.9976 0.0055
  101.2729 0.9964 0.9946 0.0055
  101.2758 1.0005 0.9998 0.0055
  101.2787 0.9997 0.9985 0.0055
  101.2816 0.9973 0.9952 0.0055
  101.2845 1.0056 1.0059 0.0055
  101.2875 1.0025 1.0017 0.0055
  101.2904 1.0042 1.0036 0.0055
  101.2934 1.0087 1.0093 0.0055
  101.2963 1.0072 1.0072 0.0055
  101.2992 1.0001 0.9977 0.0055
  101.3021 1.0055 1.0045 0.0055
  101.3050 1.0089 1.0087 0.0055
  101.3079 1.0072 1.0062 0.0055
  101.3108 1.0094 1.0090 0.0055
  101.3137 1.0079 1.0067 0.0055
  101.3165 1.0073 1.0057 0.0055
  101.3195 1.0027 0.9996 0.0055
  101.3224 1.0041 1.0011 0.0055
  101.3252 1.0015 0.9975 0.0055
  101.3288 1.0063 1.0035 0.0055
  101.3318 0.9989 0.9936 0.0055
  101.3346 1.0005 0.9954 0.0055
  101.3375 1.0064 1.0030 0.0055
  101.3402 1.0053 1.0013 0.0055
  101.3432 1.0008 0.9952 0.0055
  101.3460 0.9975 0.9906 0.0055
  101.3489 0.9889 0.9792 0.0055
  101.3517 1.0069 1.0025 0.0055
  101.3545 1.0078 1.0034 0.0055
  101.3574 0.9977 0.9900 0.0055
  101.3602 1.0130 1.0097 0.0055
  101.3631 1.0013 0.9943 0.0055
  101.3661 1.0086 1.0034 0.0055
  101.3690 1.0136 1.0098 0.0055
  102.1227 0.9933 1.0014 0.0063
  102.1256 0.9945 1.0024 0.0063
  102.1285 0.9904 0.9965 0.0063
  102.1316 0.9923 0.9984 0.0063
  102.1346 1.0015 1.0100 0.0063
  102.1375 0.9917 0.9967 0.0063
  102.1403 0.9911 0.9956 0.0063
  102.1659 0.9970 1.0004 0.0063
  102.1686 0.9994 1.0032 0.0063
  102.1715 0.9993 1.0029 0.0063
  102.1744 0.9946 0.9966 0.0063
  102.1782 1.0038 1.0084 0.0063
  102.1813 1.0003 1.0037 0.0063
  102.1843 0.9872 0.9865 0.0063
  102.1872 0.9966 0.9985 0.0063
  102.1901 0.9958 0.9973 0.0063
  102.1930 0.9936 0.9944 0.0063
  102.1959 0.9968 0.9984 0.0063
  102.1999 0.9869 0.9853 0.0063
  102.2027 0.9979 0.9996 0.0063
  102.2056 0.9949 0.9957 0.0063
  102.2086 1.0024 1.0053 0.0063
  102.2117 1.0074 1.0117 0.0063
  102.2147 0.9967 0.9977 0.0063
  102.2239 1.0077 1.0118 0.0063
  102.2269 0.9989 1.0003 0.0063
  102.2299 0.9966 0.9973 0.0063
  102.2328 1.0068 1.0105 0.0063
  102.2363 0.9987 0.9999 0.0063
  102.2393 1.0016 1.0036 0.0063
  102.2422 0.9949 0.9948 0.0063
  102.2451 0.9962 0.9965 0.0063
  102.2480 0.9919 0.9908 0.0063
  102.2509 0.9905 0.9890 0.0063
  102.2538 0.9997 1.0008 0.0063
  102.2568 1.0029 1.0049 0.0063
  102.2600 1.0034 1.0055 0.0063
  102.2630 1.0026 1.0044 0.0063
  102.2660 1.0026 1.0042 0.0063
  102.2689 0.9941 0.9931 0.0063
  102.2718 1.0052 1.0074 0.0063
  102.2759 1.0166 1.0220 0.0063
  102.2787 0.9989 0.9990 0.0063
  102.2816 0.9968 0.9960 0.0063
  102.2846 1.0030 1.0040 0.0063
  102.2875 0.9931 0.9909 0.0063
  102.2904 1.0041 1.0050 0.0063
  102.2933 1.0011 1.0009 0.0063
  102.2962 0.9980 0.9966 0.0063
  102.2992 0.9909 0.9872 0.0063
  102.3021 1.0090 1.0105 0.0063
  102.3051 1.0035 1.0030 0.0063
  102.3081 0.9964 0.9935 0.0063
  102.3111 1.0012 0.9995 0.0063
  102.3142 0.9885 0.9825 0.0063
  102.3172 0.9932 0.9883 0.0063
  102.3202 1.0028 1.0004 0.0063
  102.3232 1.0166 1.0180 0.0063
  102.3261 1.0075 1.0057 0.0063
  102.3294 1.0018 0.9979 0.0063
  102.3325 1.0032 0.9991 0.0063
  102.3355 0.9916 0.9834 0.0063
  102.3384 1.0039 0.9990 0.0063
  102.3422 1.0131 1.0102 0.0063
  102.3454 1.0088 1.0040 0.0063
  102.3483 0.9970 0.9881 0.0063
  102.3513 1.0049 0.9977 0.0063
  102.3542 1.0101 1.0037 0.0063
  102.3572 1.0145 1.0087 0.0063
  102.3602 1.0166 1.0108 0.0063
  102.3632 1.0016 0.9905 0.0063
  102.3661 1.0102 1.0008 0.0063
  106.1406 1.0002 1.0048 0.0047
  106.1433 0.9939 0.9970 0.0047
  106.1462 0.9921 0.9950 0.0047
  106.1491 0.9968 1.0016 0.0047
  106.1520 0.9952 0.9998 0.0047
  106.1548 0.9958 1.0008 0.0047
  106.1582 0.9906 0.9943 0.0047
  106.1620 1.0002 1.0071 0.0047
  106.2871 0.9998 0.9963 0.0047
  106.2902 0.9992 0.9953 0.0047
  106.2931 1.0023 0.9993 0.0047
  106.2959 1.0042 1.0016 0.0047
  106.2987 1.0077 1.0061 0.0047
  106.3016 1.0036 1.0009 0.0047
  106.3045 0.9972 0.9925 0.0047
  106.3073 1.0147 1.0153 0.0047
  106.3102 1.0013 0.9980 0.0047
  106.3130 0.9950 0.9899 0.0047
  106.3159 1.0092 1.0086 0.0047
  106.3189 1.0017 0.9991 0.0047
  106.3218 0.9986 0.9952 0.0047
  106.3247 1.0027 1.0010 0.0047
  106.3277 1.0015 0.9998 0.0047
  106.3306 1.0029 1.0020 0.0047
  106.3335 0.9979 0.9959 0.0047
  106.3367 1.0008 1.0002 0.0047
  106.3397 1.0004 1.0004 0.0047
  106.3427 1.0005 1.0011 0.0047
  106.3456 1.0044 1.0069 0.0047
  106.3486 0.9970 0.9980 0.0047
  106.3516 0.9923 0.9927 0.0047
  106.3544 0.9995 1.0028 0.0047
  107.1326 1.0015 1.0004 0.0043
  107.1357 0.9983 0.9969 0.0043
  107.1386 0.9942 0.9923 0.0043
  107.1415 0.9931 0.9914 0.0043
  107.1444 0.9976 0.9978 0.0043
  107.1473 0.9951 0.9949 0.0043
  107.1501 0.9961 0.9966 0.0043
  107.1545 0.9968 0.9980 0.0043
  107.1568 0.9958 0.9969 0.0043
  107.1597 0.9962 0.9978 0.0043
  107.1626 0.9952 0.9967 0.0043
  107.1655 1.0005 1.0038 0.0043
  107.1684 0.9974 0.9998 0.0043
  107.1714 0.9980 1.0007 0.0043
  107.1743 0.9973 0.9998 0.0043
  107.1772 0.9983 1.0013 0.0043
  107.1801 1.0025 1.0067 0.0043
  107.1830 1.0034 1.0079 0.0043
  107.1859 1.0035 1.0080 0.0043
  107.1888 1.0024 1.0065 0.0043
  107.1917 0.9993 1.0023 0.0043
  107.1946 0.9989 1.0016 0.0043
  107.1976 0.9978 1.0002 0.0043
  107.2010 0.9966 0.9983 0.0043
  107.2041 0.9986 1.0006 0.0043
  107.2071 1.0059 1.0100 0.0043
  107.2100 1.0014 1.0038 0.0043
  107.2133 1.0022 1.0045 0.0043
  107.2164 1.0010 1.0027 0.0043
  107.2194 1.0027 1.0046 0.0043
  107.2223 1.0084 1.0118 0.0043
  107.2253 1.0005 1.0012 0.0043
  107.2282 1.0000 1.0001 0.0043
  107.2312 0.9947 0.9930 0.0043
  107.2342 0.9925 0.9897 0.0043
  107.2372 0.9959 0.9938 0.0043
  107.2402 0.9938 0.9907 0.0043
  107.2432 1.0043 1.0040 0.0043
  107.2462 0.9989 0.9967 0.0043
  107.2492 1.0085 1.0088 0.0043
  107.2521 1.0080 1.0078 0.0043
  107.2551 1.0006 0.9978 0.0043
  107.2581 0.9994 0.9959 0.0043
  107.2611 0.9985 0.9944 0.0043
  107.2641 1.0013 0.9977 0.0043
  107.2671 1.0177 1.0188 0.0043
  107.2705 1.0055 1.0027 0.0043
  107.2737 1.0056 1.0025 0.0043
  107.2767 1.0039 1.0000 0.0043
  107.2797 0.9960 0.9894 0.0043
  107.2830 1.0022 0.9973 0.0043
  107.2861 1.0009 0.9953 0.0043
  107.2892 0.9951 0.9877 0.0043
  108.1304 0.9965 1.0038 0.0049
  108.1332 0.9913 0.9967 0.0049
  108.1361 0.9945 1.0004 0.0049
  108.1388 0.9971 1.0033 0.0049
  108.1415 0.9964 1.0021 0.0049
  108.1444 0.9946 0.9993 0.0049
  108.1472 0.9920 0.9956 0.0049
  108.1500 0.9927 0.9961 0.0049
  108.1530 0.9934 0.9966 0.0049
  108.1559 0.9952 0.9986 0.0049
  108.1588 1.0036 1.0093 0.0049
  108.1616 0.9964 0.9996 0.0049
  108.1645 0.9960 0.9987 0.0049
  108.1674 0.9903 0.9910 0.0049
  108.1702 1.0030 1.0073 0.0049
  108.1732 0.9983 1.0009 0.0049
  108.1761 0.9981 1.0004 0.0049
  108.1789 0.9994 1.0018 0.0049
  108.1819 0.9994 1.0017 0.0049
  108.1848 0.9984 1.0001 0.0049
  108.1877 1.0004 1.0026 0.0049
  108.1906 0.9948 0.9951 0.0049
  108.1935 0.9935 0.9932 0.0049
  108.1964 0.9983 0.9993 0.0049
  108.1993 0.9985 0.9994 0.0049
  108.2021 0.9998 1.0009 0.0049
  108.2050 0.9983 0.9989 0.0049
  108.2078 0.9949 0.9943 0.0049
  108.2107 1.0069 1.0098 0.0049
  108.2135 1.0017 1.0029 0.0049
  108.2164 0.9966 0.9961 0.0049
  108.2192 0.9977 0.9974 0.0049
  108.2221 1.0045 1.0062 0.0049
  108.2250 1.0000 1.0001 0.0049
  108.2279 1.0012 1.0017 0.0049
  108.2308 1.0004 1.0006 0.0049
  108.2336 1.0057 1.0074 0.0049
  108.2365 0.9974 0.9964 0.0049
  108.2394 1.0009 1.0010 0.0049
  108.2425 1.0015 1.0016 0.0049
  108.2456 0.9991 0.9984 0.0049
  108.2484 0.9958 0.9940 0.0049
  108.2513 0.9994 0.9986 0.0049
  108.2542 0.9951 0.9929 0.0049
  108.2572 1.0031 1.0033 0.0049
  108.2602 1.0002 0.9994 0.0049
  108.2631 1.0027 1.0026 0.0049
  108.2661 1.0006 0.9997 0.0049
  108.2689 1.0031 1.0028 0.0049
  108.2718 1.0014 1.0005 0.0049
  108.2747 1.0016 1.0007 0.0049
  108.2776 0.9978 0.9956 0.0049
  108.2806 1.0016 1.0005 0.0049
  108.2836 1.0015 1.0002 0.0049
  108.2865 1.0032 1.0022 0.0049
  108.2894 0.9997 0.9975 0.0049
  108.2923 1.0099 1.0107 0.0049
  108.2951 1.0078 1.0078 0.0049
  108.2983 0.9965 0.9929 0.0049
  108.3013 0.9960 0.9921 0.0049
  108.3042 0.9965 0.9925 0.0049
  108.3071 1.0020 0.9995 0.0049
  108.3099 1.0064 1.0051 0.0049
  108.3128 1.0035 1.0011 0.0049
  108.3157 1.0036 1.0010 0.0049
  108.3186 1.0036 1.0007 0.0049
  108.3215 1.0045 1.0016 0.0049
  108.3244 0.9956 0.9898 0.0049
  108.3273 1.0039 1.0004 0.0049
  108.3302 1.0086 1.0062 0.0049
  108.3330 1.0011 0.9962 0.0049
  108.3359 0.9992 0.9933 0.0049
  108.3388 1.0089 1.0056 0.0049
  108.3416 1.0095 1.0060 0.0049
  108.3445 1.0060 1.0012 0.0049
  108.3475 1.0083 1.0038 0.0049
  108.3503 1.0008 0.9937 0.0049

